Solving norm equations in global function fields

We present two new algorithms for solving norm equations over global function fields with at least one infinite place of degree 1 and no wild ramification. The first of these is a substantial improvement of a method due to Ga\'{a}l and Pohst, while the second approach uses index calculus techniques and is significantly faster asymptotically and in practice. Both algorithms incorporate compact representations of field elements which results in a significant gain in performance compared to the Ga\'{a}l-Pohst approach. We provide Magma implementations, analyze the complexity of all three algorithms under varying asymptotics on the field parameters, and provide empirical data on their performance.

==> data/g.csv <==
g,PG,PGCRwH,PICRwH,RatiowH,Hess,PICR,PGCR,Ratio
1,0.059,0.071,0.038,4.176470588,0.027,0.011,0.044,4
2,,0.467,0.034,13.73529412,0.022,0.012,0.445,37.08333333
3,,2.709,0.059,45.91525424,0.03,0.029,2.679,92.37931034
4,,17.841,0.101,176.6435644,0.078,0.023,17.763,772.3043478
5,,81.177,0.151,537.5960265,0.075,0.076,81.102,1067.131579
6,,224.686,0.191,1176.366492,0.105,0.086,224.581,2611.406977
7,,1995.827,0.356,5606.255618,0.235,0.121,1995.592,16492.49587
8,,6037.385,0.503,12002.75348,0.397,0.106,6036.988,56952.71698
9,,,0.63,,0.44,0.19,,
10,,,0.871,,0.645,0.226,,
11,,,1.548,,1.197,0.351,,
12,,,1.439,,1.062,0.377,,
13,,,1.478,,1.107,0.371,,
14,,,2.606,,2.095,0.511,,
15,,,3.798,,2.635,1.163,,
16,,,4.497,,2.89,1.607,,
17,,,5.64,,3.942,1.698,,
18,,,6.302,,5.405,0.897,,
19,,,7.364,,6.393,0.971,,


==> data/n.csv <==
n,PG,PGCR,PICR,PGH,PGCRH,PICRH,Ratio,Hess
2,0.074,0.059,0.007,0.086,0.071,0.019,3.736842105,0.012
4,5.214,0.446,0.016,5.239,0.471,0.041,11.48780488,0.025
5,803.985,0.711,0.026,804.03,0.756,0.071,10.64788732,0.045
7,,1.571,0.064,,1.685,0.178,9.466292135,0.114
8,,3.296,0.095,,3.517,0.316,11.12974684,0.221
10,,16.2,0.165,,16.606,0.571,29.08231173,0.406

